Linear Realisability over nets: multiplicatives (long version)

We provide a new realisability model based on orthogonality for the multiplicative fragment of linear logic, both in presence of generalised axioms (MLL*) and in the standard case (MLL). The novelty is the definition of cut elimination for generalised axioms. We prove that our model is adequate and complete both for MLL* and MLL.

==> figures/interactionb6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=daimonLink] (14) at (1, 1) {};
		\node [style=daimonLink] (15) at (-1, 1) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/loopGoodyes4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=daimonLink] (5) at (2.75, 3) {};
	\end{pgfonlayer}
\end{tikzpicture}

